More than Words: In-the-Wild Visually-Driven Prosody for Text-to-Speech

In this paper we present VDTTS, a Visually-Driven Text-to-Speech model. Motivated by dubbing, VDTTS takes advantage of video frames as an additional input alongside text, and generates speech that matches the video signal. We demonstrate how this allows VDTTS to, unlike plain TTS models, generate speech that not only has prosodic variations like natural pauses and pitch, but is also synchronized to the input video. Experimentally, we show our model produces well-synchronized outputs, approaching the video-speech synchronization quality of the ground-truth, on several challenging benchmarks including "in-the-wild" content from VoxCeleb2. Supplementary demo videos demonstrating video-speech synchronization, robustness to speaker ID swapping, and prosody, presented at the project page.

==> LIPSYNC_REFS.txt <==
% sorted by time

@article{simons1990generation,
  title={Generation of mouthshape for a synthetic talking head},
  author={Simons, AD},
  journal={Proc. of the Institute of Acoustics},
  year={1990}
}

@article{yamamoto1998lip,
  title={Lip movement synthesis from speech based on hidden {Markov} models},
  author={Yamamoto, Eli and Nakamura, Satoshi and Shikano, Kiyohiro},
  journal={Speech Communication},
  volume={26},
  number={1-2},
  pages={105--115},
  year={1998},
  publisher={Elsevier}
}

@article{yehia1998quantitative,
  title={Quantitative association of vocal-tract and facial behavior},
  author={Yehia, Hani and Rubin, Philip and Vatikiotis-Bateson, Eric},
  journal={Speech Communication},
  volume={26},
  number={1-2},
  pages={23--43},
  year={1998},
  publisher={Elsevier}
}

@article{yehia2002linking,
  title={Linking facial animation, head motion and speech acoustics},
  author={Yehia, Hani C and Kuratate, Takaaki and Vatikiotis-Bateson, Eric},
  journal={Journal of Phonetics},
  volume={30},
  number={3},
  pages={555--568},
  year={2002},
  publisher={Elsevier}
}

@article{cao2005expressive,
  title={Expressive speech-driven facial animation},
  author={Cao, Yong and Tien, Wen C and Faloutsos, Petros and Pighin, Fr{\'e}d{\'e}ric},
  journal={ACM Transactions on Graphics (TOG)},
  volume={24},
  number={4},
  pages={1283--1302},
  year={2005},
  publisher={ACM}
}

@article{cooke2006audio,
  title={An audio-visual corpus for speech perception and automatic speech recognition},
  author={Cooke, Martin and Barker, Jon and Cunningham, Stuart and Shao, Xu},
  journal={The Journal of the Acoustical Society of America},
  volume={120},
  number={5},
  pages={2421--2424},
  year={2006},
  publisher={ASA}
}

@inproceedings{rav2008unwrap,
  title={Unwrap mosaics: A new representation for video editing},
  author={Rav-Acha, Alex and Kohli, Pushmeet and Rother, Carsten and Fitzgibbon, Andrew},
  booktitle={ACM Transactions on Graphics (TOG)},
  volume={27},
  number={3},
  pages={17},
  year={2008},
  organization={ACM}
}

@book{richie2009audiovisual,
  title={Audiovisual database of spoken American English},
  author={Richie, Carolyn and Warburton, Sarah and Carter, Megan},
  year={2009},
  publisher={Linguistic Data Consortium}
}

@inproceedings{wan2013photo,
  title={Photo-realistic expressive text to talking head synthesis.},
  author={Wan, Vincent and Anderson, Robert and Blokland, Art and Braunschweiler, Norbert and Chen, Langzhou and Kolluru, BalaKrishna and Latorre, Javier and Maia, Ranniery and Stenger, Bj{\"o}rn and Yanagisawa, Kayoko and others},
  booktitle={INTERSPEECH},
  pages={2667--2669},
  year={2013}
}

@inproceedings{liao2013large,
  title={Large scale deep neural network acoustic modeling with semi-supervised training data for YouTube video transcription},
  author={Liao, Hank and McDermott, Erik and Senior, Andrew},
  booktitle={2013 IEEE Workshop on Automatic Speech Recognition and Understanding},
  pages={368--373},
  year={2013},
  organization={IEEE}
}

@article{kawai2014data,
  title={Data-driven speech animation synthesis focusing on realistic inside of the mouth},
  author={Kawai, Masahide and Iwao, Tomoyori and Mima, Daisuke and Maejima, Akinobu and Morishima, Shigeo},
  journal={Journal of information processing},
  volume={22},
  number={2},
  pages={401--409},
  year={2014},
  publisher={Information Processing Society of Japan}
}

@inproceedings{fan2015photo,
  title={Photo-real talking head with deep bidirectional {LSTM}},
  author={Fan, Bo and Wang, Lijuan and Soong, Frank K and Xie, Lei},
  booktitle={2015 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={4884--4888},
  year={2015},
  organization={IEEE}
}

@article{harte2015tcd,
  title={{TCD-TIMIT}: An audio-visual corpus of continuous speech},
  author={Harte, Naomi and Gillen, Eoin},
  journal={IEEE Transactions on Multimedia},
  volume={17},
  number={5},
  pages={603--615},
  year={2015},
  publisher={IEEE}
}

@inproceedings{shimba2015talking,
  title={Talking heads synthesis from audio with deep neural networks},
  author={Shimba, Taiki and Sakurai, Ryuhei and Yamazoe, Hirotake and Lee, Joo-Ho},
  booktitle={2015 IEEE/SICE International Symposium on System Integration (SII)},
  pages={100--105},
  year={2015},
  organization={IEEE}
}

@inproceedings{hassner2015effective,
  title={Effective face frontalization in unconstrained images},
  author={Hassner, Tal and Harel, Shai and Paz, Eran and Enbar, Roee},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4295--4304},
  year={2015}
}

@inproceedings{garrido2015vdub,
  title={Vdub: Modifying face video of actors for plausible visual alignment to a dubbed audio track},
  author={Garrido, Pablo and Valgaerts, Levi and Sarmadi, Hamid and Steiner, Ingmar and Varanasi, Kiran and Perez, Patrick and Theobalt, Christian},
  booktitle={Computer graphics forum},
  volume={34},
  number={2},
  pages={193--204},
  year={2015},
  organization={Wiley Online Library}
}

@inproceedings{chung2016lip,
  title={Lip reading in the wild},
  author={Chung, Joon Son and Zisserman, Andrew},
  booktitle={Asian Conference on Computer Vision},
  pages={87--103},
  year={2016},
  organization={Springer}
}

@inproceedings{charles2016virtual,
  title={Virtual immortality: Reanimating characters from {TV} shows},
  author={Charles, James and Magee, Derek and Hogg, David},
  booktitle={European Conference on Computer Vision},
  pages={879--886},
  year={2016},
  organization={Springer}
}

@inproceedings{thies2016face2face,
  title={Face2face: Real-time face capture and reenactment of {RGB} videos},
  author={Thies, Justus and Zollhofer, Michael and Stamminger, Marc and Theobalt, Christian and Nie{\ss}ner, Matthias},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={2387--2395},
  year={2016}
}

@inproceedings{taylor2016audio,
  title={Audio-to-Visual Speech Conversion Using Deep Neural Networks.},
  author={Taylor, Sarah and Kato, Akihiro and Matthews, Iain A and Milner, Ben P},
  booktitle={Interspeech},
  pages={1482--1486},
  year={2016}
}

@inproceedings{chung2016out,
  title={Out of time: automated lip sync in the wild},
  author={Chung, Joon Son and Zisserman, Andrew},
  booktitle={Asian conference on computer vision},
  pages={251--263},
  year={2016},
  organization={Springer}
}

@article{suwajanakorn2017synthesizing,
  title={Synthesizing obama: learning lip sync from audio},
  author={Suwajanakorn, Supasorn and Seitz, Steven M and Kemelmacher-Shlizerman, Ira},
  journal={ACM Transactions on Graphics (TOG)},
  volume={36},
  number={4},
  pages={95},
  year={2017},
  publisher={ACM}
}

@article{kumar2017obamanet,
  title={Obamanet: Photo-realistic lip-sync from text},
  author={Kumar, Rithesh and Sotelo, Jose and Kumar, Kundan and de Br{\'e}bisson, Alexandre and Bengio, Yoshua},
  journal={arXiv preprint arXiv:1801.01442},
  year={2017}
}

@article{nagrani2017voxceleb,
  title={Voxceleb: a large-scale speaker identification dataset},
  author={Nagrani, Arsha and Chung, Joon Son and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1706.08612},
  year={2017}
}

@inproceedings{chung2017lip,
  title={Lip reading sentences in the wild},
  author={Chung, Joon Son and Senior, Andrew and Vinyals, Oriol and Zisserman, Andrew},
  booktitle={2017 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
  pages={3444--3453},
  year={2017},
  organization={IEEE}
}

@article{chung2017you,
  title={You said that?},
  author={Chung, Joon Son and Jamaludin, Amir and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1705.02966},
  year={2017}
}

@article{karras2017audio,
  title={Audio-driven facial animation by joint end-to-end learning of pose and emotion},
  author={Karras, Tero and Aila, Timo and Laine, Samuli and Herva, Antti and Lehtinen, Jaakko},
  journal={ACM Transactions on Graphics (TOG)},
  volume={36},
  number={4},
  pages={94},
  year={2017},
  publisher={ACM}
}

@article{taylor2017deep,
  title={A deep learning approach for generalized speech animation},
  author={Taylor, Sarah and Kim, Taehwan and Yue, Yisong and Mahler, Moshe and Krahe, James and Rodriguez, Anastasio Garcia and Hodgins, Jessica and Matthews, Iain},
  journal={ACM Transactions on Graphics (TOG)},
  volume={36},
  number={4},
  pages={93},
  year={2017},
  publisher={ACM}
}

@article{zhang2018road,
  title={Road extraction by deep residual u-net},
  author={Zhang, Zhengxin and Liu, Qingjie and Wang, Yunhong},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={15},
  number={5},
  pages={749--753},
  year={2018},
  publisher={IEEE}
}

@inproceedings{tulyakov2018mocogan,
  title={Mocogan: Decomposing motion and content for video generation},
  author={Tulyakov, Sergey and Liu, Ming-Yu and Yang, Xiaodong and Kautz, Jan},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1526--1535},
  year={2018}
}

@article{pham2017end,
  title={End-to-end learning for 3d facial animation from raw waveforms of speech},
  author={Pham, Hai X and Wang, Yuting and Pavlovic, Vladimir},
  journal={arXiv preprint arXiv:1710.00920},
  year={2017}
}

@inproceedings{pham2018end,
  title={End-to-end learning for 3d facial animation from speech},
  author={Pham, Hai Xuan and Wang, Yuting and Pavlovic, Vladimir},
  booktitle={Proceedings of the 2018 on International Conference on Multimodal Interaction},
  pages={361--365},
  year={2018},
  organization={ACM}
}

@article{karras2017progressive,
  title={Progressive growing of gans for improved quality, stability, and variation},
  author={Karras, Tero and Aila, Timo and Laine, Samuli and Lehtinen, Jaakko},
  journal={arXiv preprint arXiv:1710.10196},
  year={2017}
}

@inproceedings{feng2018joint,
  title={Joint 3d face reconstruction and dense alignment with position map regression network},
  author={Feng, Yao and Wu, Fan and Shao, Xiaohu and Wang, Yanfeng and Zhou, Xi},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={534--551},
  year={2018}
}

@inproceedings{eskimez2018generating,
  title={Generating talking face landmarks from speech},
  author={Eskimez, Sefik Emre and Maddox, Ross K and Xu, Chenliang and Duan, Zhiyao},
  booktitle={International Conference on Latent Variable Analysis and Signal Separation},
  pages={372--381},
  year={2018},
  organization={Springer}
}

@inproceedings{chen2018lip,
  title={Lip movements generation at a glance},
  author={Chen, Lele and Li, Zhiheng and K Maddox, Ross and Duan, Zhiyao and Xu, Chenliang},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={520--535},
  year={2018}
}

@article{song2018talking,
  title={Talking face generation by conditional recurrent adversarial network},
  author={Song, Yang and Zhu, Jingwen and Wang, Xiaolong and Qi, Hairong},
  journal={arXiv preprint arXiv:1804.04786},
  year={2018}
}

@inproceedings{liu2017unsupervised,
  title={Unsupervised image-to-image translation networks},
  author={Liu, Ming-Yu and Breuel, Thomas and Kautz, Jan},
  booktitle={Advances in neural information processing systems},
  pages={700--708},
  year={2017}
}

@inproceedings{isola2017image,
  title={Image-to-image translation with conditional adversarial networks},
  author={Isola, Phillip and Zhu, Jun-Yan and Zhou, Tinghui and Efros, Alexei A},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1125--1134},
  year={2017}
}

@article{chung2018voxceleb2,
  title={Voxceleb2: Deep speaker recognition},
  author={Chung, Joon Son and Nagrani, Arsha and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1806.05622},
  year={2018}
}

@article{vougioukas2018end,
  title={End-to-end speech-driven facial animation with temporal gans},
  author={Vougioukas, Konstantinos and Petridis, Stavros and Pantic, Maja},
  journal={arXiv preprint arXiv:1805.09313},
  year={2018}
}

@article{snchezspeech,
  title={Speech-conditioned Face Generation with Deep Adversarial Networks},
  author={Snchez, Francisco Roldan}
}

@article{wiles2018self,
  title={Self-supervised learning of a facial attribute embedding from video},
  author={Wiles, Olivia and Koepke, A and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1808.06882},
  year={2018}
}

@inproceedings{sun2018hybrid,
  title={A hybrid model for identity obfuscation by face replacement},
  author={Sun, Qianru and Tewari, Ayush and Xu, Weipeng and Fritz, Mario and Theobalt, Christian and Schiele, Bernt},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={553--569},
  year={2018}
}

@inproceedings{kingma2018glow,
  title={Glow: Generative flow with invertible 1x1 convolutions},
  author={Kingma, Durk P and Dhariwal, Prafulla},
  booktitle={Advances in Neural Information Processing Systems},
  pages={10215--10224},
  year={2018}
}

@article{kim2018deep,
  title={Deep video portraits},
  author={Kim, Hyeongwoo and Carrido, Pablo and Tewari, Ayush and Xu, Weipeng and Thies, Justus and Niessner, Matthias and P{\'e}rez, Patrick and Richardt, Christian and Zollh{\"o}fer, Michael and Theobalt, Christian},
  journal={ACM Transactions on Graphics (TOG)},
  volume={37},
  number={4},
  pages={163},
  year={2018},
  publisher={ACM}
}

@inproceedings{wang2018high,
  title={High-resolution image synthesis and semantic manipulation with conditional gans},
  author={Wang, Ting-Chun and Liu, Ming-Yu and Zhu, Jun-Yan and Tao, Andrew and Kautz, Jan and Catanzaro, Bryan},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={8798--8807},
  year={2018}
}

@inproceedings{halperin2019dynamic,
  title={Dynamic temporal alignment of speech to lips},
  author={Halperin, Tavi and Ephrat, Ariel and Peleg, Shmuel},
  booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={3980--3984},
  year={2019},
  organization={IEEE}
}

@article{bellini2018dance,
  title={Dance to the beat: Synchronizing motion to audio},
  author={Bellini, Rachele and Kleiman, Yanir and Cohen-Or, Daniel},
  journal={Computational Visual Media},
  volume={4},
  number={3},
  pages={197--208},
  year={2018},
  publisher={Springer}
}

@article{brock2018large,
  title={Large scale gan training for high fidelity natural image synthesis},
  author={Brock, Andrew and Donahue, Jeff and Simonyan, Karen},
  journal={arXiv preprint arXiv:1809.11096},
  year={2018}
}

@article{shendeep,
  title={“Deep Fakes” using Generative Adversarial Networks (GAN)},
  author={Shen, Tianxiang and Liu, Ruixian and Bai, Ju and Li, Zheng}
}

@inproceedings{choi2018stargan,
  title={Stargan: Unified generative adversarial networks for multi-domain image-to-image translation},
  author={Choi, Yunjey and Choi, Minje and Kim, Munyoung and Ha, Jung-Woo and Kim, Sunghun and Choo, Jaegul},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={8789--8797},
  year={2018}
}

@inproceedings{shillingford2018large,
  author = {Shillingford, Brendan and Assael, Yannis and Hoffman, Matthew W and Paine, Thomas and Hughes, C{\'\i}an and Prabhu, Utsav and Liao, Hank and Sak, Hasim and Rao, Kanishka and Bennett, Lorrayne and Mulville, Marie and Denil, Misha and Coppin, Ben and Laurie, Ben and Senior, Andrew and de Freitas, Nando},
  booktitle = {INTERSPEECH},
  pages={4135--4139},
  title = {Large-Scale Visual Speech Recognition},
  year = {2019},
}

@inproceedings{kim2018learning,
  title={On learning associations of faces and voices},
  author={Kim, Changil and Shin, Hijung Valentina and Oh, Tae-Hyun and Kaspar, Alexandre and Elgharib, Mohamed and Matusik, Wojciech},
  booktitle={Asian Conference on Computer Vision},
  pages={276--292},
  year={2018},
  organization={Springer}
}

@inproceedings{wiles2018x2face,
  title={X2face: A network for controlling face generation using images, audio, and pose codes},
  author={Wiles, Olivia and Sophia Koepke, A and Zisserman, Andrew},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={670--686},
  year={2018}
}

@inproceedings{zhou2019talking,
  title={Talking face generation by adversarially disentangled audio-visual representation},
  author={Zhou, Hang and Liu, Yu and Liu, Ziwei and Luo, Ping and Wang, Xiaogang},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={33},
  pages={9299--9306},
  year={2019}
}

@inproceedings{chung2019perfect,
  title={Perfect match: Improved cross-modal embeddings for audio-visual synchronisation},
  author={Chung, Soo-Whan and Chung, Joon Son and Kang, Hong-Goo},
  booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={3965--3969},
  year={2019},
  organization={IEEE}
}

@article{zhu2018high,
  title={High-Resolution Talking Face Generation via Mutual Information Approximation},
  author={Zhu, Hao and Zheng, Aihua and Huang, Huaibo and He, Ran},
  journal={arXiv preprint arXiv:1812.06589},
  year={2018}
}

@inproceedings{fang2019audiovisual,
  title={Audiovisual speaker conversion: jointly and simultaneously transforming facial expression and acoustic characteristics},
  author={Fang, Fuming and Wang, Xin and Yamagishi, Junichi and Echizen, Isao},
  booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={6795--6799},
  year={2019},
  organization={IEEE}
}

@inproceedings{karras2019style,
  title={A style-based generator architecture for generative adversarial networks},
  author={Karras, Tero and Laine, Samuli and Aila, Timo},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4401--4410},
  year={2019}
}

@article{gupta2018learning,
  title={Learning to read by spelling: Towards unsupervised text recognition},
  author={Gupta, Ankush and Vedaldi, Andrea and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1809.08675},
  year={2018}
}

@article{wang2018video,
  title={Video-to-video synthesis},
  author={Wang, Ting-Chun and Liu, Ming-Yu and Zhu, Jun-Yan and Liu, Guilin and Tao, Andrew and Kautz, Jan and Catanzaro, Bryan},
  journal={arXiv preprint arXiv:1808.06601},
  year={2018}
}

@inproceedings{zollhofer2018state,
  title={State of the art on monocular 3D face reconstruction, tracking, and applications},
  author={Zollh{\"o}fer, Michael and Thies, Justus and Garrido, Pablo and Bradley, Derek and Beeler, Thabo and P{\'e}rez, Patrick and Stamminger, Marc and Nie{\ss}ner, Matthias and Theobalt, Christian},
  booktitle={Computer Graphics Forum},
  volume={37},
  number={2},
  pages={523--550},
  year={2018},
  organization={Wiley Online Library}
}

@article{ephrat2018looking,
  title={Looking to listen at the cocktail party: A speaker-independent audio-visual model for speech separation},
  author={Ephrat, Ariel and Mosseri, Inbar and Lang, Oran and Dekel, Tali and Wilson, Kevin and Hassidim, Avinatan and Freeman, William T and Rubinstein, Michael},
  journal={arXiv preprint arXiv:1804.03619},
  year={2018}
}

@inproceedings{duarte2019wav2pix,
  title={Wav2Pix: speech-conditioned face generation using generative adversarial networks},
  author={Duarte, Amanda and Roldan, Francisco and Tubau, Miquel and Escur, Janna and Pascual, Santiago and Salvador, Amaia and Mohedano, Eva and McGuinness, Kevin and Torres, Jordi and Giro-i-Nieto, Xavier},
  booktitle={IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  volume={3},
  year={2019}
}

@article{chen2018sample,
  title={Sample efficient adaptive text-to-speech},
  author={Chen, Yutian and Assael, Yannis and Shillingford, Brendan and Budden, David and Reed, Scott and Zen, Heiga and Wang, Quan and Cobo, Luis C and Trask, Andrew and Laurie, Ben and others},
  journal={arXiv preprint arXiv:1809.10460},
  year={2018}
}

@article{zakharov2019few,
  title={Few-Shot Adversarial Learning of Realistic Neural Talking Head Models},
  author={Zakharov, Egor and Shysheya, Aliaksandra and Burkov, Egor and Lempitsky, Victor},
  journal={arXiv preprint arXiv:1905.08233},
  year={2019}
}

@article{fried2019text,
  title={Text-based Editing of Talking-head Video},
  author={Fried, Ohad and Tewari, Ayush and Zollh{\"o}fer, Michael and Finkelstein, Adam and Shechtman, Eli and Goldman, Dan B and Genova, Kyle and Jin, Zeyu and Theobalt, Christian and Agrawala, Maneesh},
  journal={arXiv preprint arXiv:1906.01524},
  year={2019}
}

@article{vougioukas2019realistic,
  title={Realistic Speech-Driven Facial Animation with GANs},
  author={Vougioukas, Konstantinos and Petridis, Stavros and Pantic, Maja},
  journal={arXiv preprint arXiv:1906.06337},
  year={2019}
}

@article{razavi2019generating,
  title={Generating Diverse High-Fidelity Images with VQ-VAE-2},
  author={Razavi, Ali and Oord, Aaron van den and Vinyals, Oriol},
  journal={arXiv preprint arXiv:1906.00446},
  year={2019}
}

@article{mittal2019animating,
  title={Animating Face using Disentangled Audio Representations},
  author={Mittal, Gaurav and Wang, Baoyuan},
  journal={arXiv preprint arXiv:1910.00726},
  year={2019}
}

@article{nagrani2019voxceleb,
  title={VoxCeleb: Large-scale Speaker Verification in the Wild},
  author={Nagrani, Arsha and Chung, Joon Son and Xie, Weidi and Zisserman, Andrew},
  journal={Computer Speech \& Language},
  pages={101027},
  year={2019},
  publisher={Elsevier}
}



%%%%%%
@article{clark2019efficient,
  title={Efficient video generation on complex datasets},
  author={Clark, Aidan and Donahue, Jeff and Simonyan, Karen},
  journal={arXiv preprint arXiv:1907.06571},
  year={2019}
}

@article{jadhav2013performance,
  title={Performance evaluation of structural similarity index metric in different colorspaces for HVS based assessment of quality of colour images},
  author={Jadhav, Manisha and Dandawate, Yogesh and Pisharoty, Narayan},
  journal={International Journal of Engineering and Technology},
  volume={5},
  number={2},
  pages={1555--1562},
  year={2013}
}

@article{wang2004image,
  title={Image quality assessment: from error visibility to structural similarity},
  author={Wang, Zhou and Bovik, Alan C and Sheikh, Hamid R and Simoncelli, Eero P},
  journal={IEEE transactions on image processing},
  volume={13},
  number={4},
  pages={600--612},
  year={2004},
  publisher={IEEE}
}

@inproceedings{heusel2017gans,
  title={Gans trained by a two time-scale update rule converge to a local nash equilibrium},
  author={Heusel, Martin and Ramsauer, Hubert and Unterthiner, Thomas and Nessler, Bernhard and Hochreiter, Sepp},
  booktitle={Advances in neural information processing systems},
  pages={6626--6637},
  year={2017}
}

@InProceedings{chen2019seatts,
  author    = {Yutian Chen and Yannis M. Assael and Brendan Shillingford and David Budden and Scott E. Reed and Heiga Zen and Quan Wang and Luis C. Cobo and Andrew Trask and Ben Laurie and {\c{C}}aglar G{\"{u}}l{\c{c}}ehre and A{\"{a}}ron van den Oord and Oriol Vinyals and Nando de Freitas},
  title     = {Sample Efficient Adaptive Text-to-Speech},
  booktitle = {Proceedings of the International Conference on Learning Representations},
  year      = {2019},
}

@inproceedings{shen2018natural,
  title={Natural tts synthesis by conditioning wavenet on mel spectrogram predictions},
  author={Shen, Jonathan and Pang, Ruoming and Weiss, Ron J and Schuster, Mike and Jaitly, Navdeep and Yang, Zongheng and Chen, Zhifeng and Zhang, Yu and Wang, Yuxuan and Skerrv-Ryan, Rj and others},
  booktitle={2018 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={4779--4783},
  year={2018},
  organization={IEEE}
}

@article{zhang2019learning,
  title={Learning to Speak Fluently in a Foreign Language: Multilingual Speech Synthesis and Cross-Language Voice Cloning},
  author={Zhang, Yu and Weiss, Ron J and Zen, Heiga and Wu, Yonghui and Chen, Zhifeng and Skerry-Ryan, RJ and Jia, Ye and Rosenberg, Andrew and Ramabhadran, Bhuvana},
  journal={Proc. Interspeech 2019},
  pages={2080--2084},
  year={2019}
}

@article{romero2020dubbing,
  title={The dubbing effect: An eye-tracking study on how viewers make dubbing work},
  author={Romero-Fresco, P},
  journal={The Journal of Specialised Translation},
  volume={33},
  year={2020}
}

@article{wissmath2009dubbing,
  title={Dubbing or subtitling? Effects on spatial presence, transportation, flow, and enjoyment},
  author={Wissmath, Bartholom{\"a}us and Weibel, David and Groner, Rudolf},
  journal={Journal of Media Psychology},
  volume={21},
  number={3},
  pages={114--125},
  year={2009},
  publisher={Hogrefe Publishing}
}

@article{koolstra2002pros,
  title={The pros and cons of dubbing and subtitling},
  author={Koolstra, Cees M and Peeters, Allerd L and Spinhof, Herman},
  journal={European Journal of Communication},
  volume={17},
  number={3},
  pages={325--354},
  year={2002},
  publisher={Sage Publications Sage UK: London, England}
}

@article{mcgurk1976hearing,
  title={Hearing lips and seeing voices},
  author={McGurk, Harry and MacDonald, John},
  journal={Nature},
  volume={264},
  number={5588},
  pages={746--748},
  year={1976},
  publisher={Nature Publishing Group}
}

@article{jamaludin2019you,
  title={You said that?: Synthesising talking faces from audio},
  author={Jamaludin, Amir and Chung, Joon Son and Zisserman, Andrew},
  journal={International Journal of Computer Vision},
  volume={127},
  number={11-12},
  pages={1767--1779},
  year={2019},
  publisher={Springer}
}

@inproceedings{jha2019cross,
  title={Cross-language Speech Dependent Lip-synchronization},
  author={Jha, Abhishek and Voleti, Vikram and Namboodiri, Vinay and Jawahar, CV},
  booktitle={ICASSP 2019-2019 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={7140--7144},
  year={2019},
  organization={IEEE}
}

@article{chen2019hierarchical,
  title={Hierarchical Cross-Modal Talking Face Generationwith Dynamic Pixel-Wise Loss},
  author={Chen, Lele and Maddox, Ross K and Duan, Zhiyao and Xu, Chenliang},
  journal={arXiv preprint arXiv:1905.03820},
  year={2019}
}

@inproceedings{oh2019speech2face,
  title={Speech2face: Learning the face behind a voice},
  author={Oh, Tae-Hyun and Dekel, Tali and Kim, Changil and Mosseri, Inbar and Freeman, William T and Rubinstein, Michael and Matusik, Wojciech},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={7539--7548},
  year={2019}
}

@article{yi2020audio,
  title={Audio-driven Talking Face Video Generation with Natural Head Pose},
  author={Yi, Ran and Ye, Zipeng and Zhang, Juyong and Bao, Hujun and Liu, Yong-Jin},
  journal={arXiv preprint arXiv:2002.10137},
  year={2020}
}

@article{jhalip,
  title={Lip-Synchronization for Dubbed Instructional Videos},
  author={Jha, Abhishek and Voleti, Vikram and Namboodiri, Vinay P and Jawahar, CV}
}

@article{kim2019neural,
  title={Neural style-preserving visual dubbing},
  author={Kim, Hyeongwoo and Elgharib, Mohamed and Zollh{\"o}fer, Michael and Seidel, Hans-Peter and Beeler, Thabo and Richardt, Christian and Theobalt, Christian},
  journal={ACM Transactions on Graphics (TOG)},
  volume={38},
  number={6},
  pages={1--13},
  year={2019},
  publisher={ACM New York, NY, USA}
}

@inproceedings{mittal2020animating,
  title={Animating Face using Disentangled Audio Representations},
  author={Mittal, Gaurav and Wang, Baoyuan},
  booktitle={The IEEE Winter Conference on Applications of Computer Vision},
  pages={3290--3298},
  year={2020}
}

@inproceedings{kr2019towards,
  title={Towards Automatic Face-to-Face Translation},
  author={KR, Prajwal and Mukhopadhyay, Rudrabha and Philip, Jerin and Jha, Abhishek and Namboodiri, Vinay and Jawahar, CV},
  booktitle={Proceedings of the 27th ACM International Conference on Multimedia},
  pages={1428--1436},
  year={2019}
}

@article{thies2019neural,
  title={Neural Voice Puppetry: Audio-driven Facial Reenactment},
  author={Thies, Justus and Elgharib, Mohamed and Tewari, Ayush and Theobalt, Christian and Nie{\ss}ner, Matthias},
  journal={arXiv preprint arXiv:1912.05566},
  year={2019}
}

@article{song2020everybody,
  title={Everybody's Talkin': Let Me Talk as You Want},
  author={Song, Linsen and Wu, Wayne and Qian, Chen and He, Ran and Loy, Chen Change},
  journal={arXiv preprint arXiv:2001.05201},
  year={2020}
}

@article{nagrani2020voxceleb,
  title={Voxceleb: Large-scale speaker verification in the wild},
  author={Nagrani, Arsha and Chung, Joon Son and Xie, Weidi and Zisserman, Andrew},
  journal={Computer Speech \& Language},
  volume={60},
  pages={101027},
  year={2020},
  publisher={Elsevier}
}

@article{zhao2016loss,
  title={Loss functions for image restoration with neural networks},
  author={Zhao, Hang and Gallo, Orazio and Frosio, Iuri and Kautz, Jan},
  journal={IEEE Transactions on computational imaging},
  volume={3},
  number={1},
  pages={47--57},
  year={2016},
  publisher={IEEE}
}

@article{lim2017geometric,
  title={Geometric gan},
  author={Lim, Jae Hyun and Ye, Jong Chul},
  journal={arXiv preprint arXiv:1705.02894},
  year={2017}
}

@misc{w3techs:content-language,
  author={W3Techs},
  title={Usage statistics of content languages for websites},
  month = {July},
  year={2020},
  howpublished={\url{https://w3techs.com/technologies/overview/content_language}}
}

@misc{interworld:english,
  author={Interworldstats},
  title={INTERNET WORLD USERS BY LANGUAGE},
  month={March},
  year={2020},
  howpublished={\url{https://www.internetworldstats.com/stats7.htm}}
}

@misc{statista:youtube,
  author={J. Clement},
  title={Hours of video uploaded to YouTube every minute as of May 2019},
  month={August},
  year={2019},
  howpublished={\url{https://www.statista.com/statistics/259477/hours-of-video-uploaded-to-youtube-every-minute/}}
}

@ARTICLE{numpy,
  author={S. {van der Walt} and S. C. {Colbert} and G. {Varoquaux}},
  journal={Computing in Science   Engineering}, 
  title={{The NumPy Array: A Structure for Efficient Numerical Computation}}, 
  year={2011},
  volume={13},
  number={2},
  pages={22-30},}
  
@INPROCEEDINGS{tensorflow,
  title={{Tensorflow: A system for large-scale machine learning}},
  author={Abadi, Mart{\'\i}n and Barham, Paul and Chen, Jianmin and Chen, Zhifeng and Davis, Andy and Dean, Jeffrey and Devin, Matthieu and Ghemawat, Sanjay and Irving, Geoffrey and Isard, Michael and others},
  booktitle={12th $\{$USENIX$\}$ Symposium on Operating Systems Design and Implementation ($\{$OSDI$\}$ 16)},
  pages={265--283},
  year={2016}
}

@article{opencv_library,
    author = {Bradski, G.},
    citeulike-article-id = {2236121},
    journal = {Dr. Dobb's Journal of Software Tools},
    keywords = {bibtex-import},
    posted-at = {2008-01-15 19:21:54},
    priority = {4},
    title = {{The OpenCV Library}},
    year = {2000}
}

@book{python,
 author = {Van Rossum, Guido and Drake, Fred L.},
 title = {Python 3 Reference Manual},
 year = {2009},
 isbn = {1441412697},
 publisher = {CreateSpace},
 address = {Scotts Valley, CA}
}

@inproceedings{roth2020ava,
  title={Ava Active Speaker: An Audio-Visual Dataset for Active Speaker Detection},
  author={Roth, Joseph and Chaudhuri, Sourish and Klejch, Ondrej and Marvin, Radhika and Gallagher, Andrew and Kaver, Liat and Ramaswamy, Sharadh and Stopczynski, Arkadiusz and Schmid, Cordelia and Xi, Zhonghua and others},
  booktitle={ICASSP 2020-2020 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={4492--4496},
  year={2020},
  organization={IEEE}
}

% VLAP
@inproceedings{pech2000diatom,
  title={Diatom autofocusing in brightfield microscopy: a comparative study},
  author={Pech-Pacheco, Jos{\'e} Luis and Crist{\'o}bal, Gabriel and Chamorro-Martinez, Jes{\'u}s and Fern{\'a}ndez-Valdivia, Joaqu{\'\i}n},
  booktitle={Proceedings 15th International Conference on Pattern Recognition. ICPR-2000},
  volume={3},
  pages={314--317},
  year={2000},
  organization={IEEE}
}

@article{mediapipe,
  author    = {Camillo Lugaresi and
               Jiuqiang Tang and
               Hadon Nash and
               Chris McClanahan and
               Esha Uboweja and
               Michael Hays and
               Fan Zhang and
               Chuo{-}Ling Chang and
               Ming Guang Yong and
               Juhyun Lee and
               others},
  title     = {MediaPipe: {A} Framework for Building Perception Pipelines},
  journal   = {arXiv preprint arXiv:1906.08172},
  year      = {2019}
}
